Revisiting Stereotypes: Race and Running

The athletic achievements of African athletes in global running championships have long been subject to scientific and sociological inquiry. During the 1990s, a popular narrative emerged, suggesting that West African lineage conferred inherent sprinting advantages, and that North, South and East African's are specialized for longer distances. Part and parcel to this narrative was the enthusiastic belief that it would very soon be substantiated by a genotyping revolution that would enable prognostication of individual athletic potential. We revisit this hypothesis in the post-genomic era. First, we compare the global running records used to generate the racialist hypotheses with performances over the last twenty years (2004- 2023). Focusing on the 100m reveals intriguing trends, including the ascendancy of Jamaica as a sprint powerhouse and the elevation of South African and East Asian sprinters to the global stage, a direct challenge to the racialist paradigm. In line with an in-depth analysis of the influences on elite runners, we build a regression model to predict 100m performance based on environmental and psychological factors. Next, we direct our attention to 1500m, where the last two British champions have been part of a European resurgence that has not been seen in decades. Examining three different time periods, we identify a thirty year national slowdown (1989-2018). Adapting our model to this time period reveals striking evidence that racial perception has greater impact on performance than racial physiology. Synthesizing these findings, we introduce a psychocultural hypothesis, positing that interactions between racial perceptions and social dynamics shape the global distribution of running performance. We contrast this hypothesis with the racialist paradigm and propose extending it beyond sport where it offers insight across many domains.

==> cover_letter.txt <==





Dear Editor, 

I am a statistical geneticist and a former athlete writing on behalf of my co-authors, also former or current 
track atheltes. All of us were very influenced in our careers by papers like this one which came out in the 
lancet, during our competitive career: 


https://www.thelancet.com/pdfs/journals/lancet/PIIS0140673605678282.pdf


Articles like this were used to influence our coaching and used to support racist stereotypes that 
negatively affect many athletes.  While many of us in the global track community are aware that the 
claim that being East, North or West African determines your event in athletics is based more on 
stereotypes than science, I have recently found that many seniors scientists still make claims about African 
running superiority and intellectual inferiority and recently found myself on the end of racist abuse from
other sciences with respect to this topic! 

Due to experiences like this we have collaborated extensively to produce a manuscript that combines our 
expertise in statistics and data analysis, our understanding of coaching and biomechanics, and our life 
experiences as American, West Indian, and African athletes to produce a manuscript that fully corrects 
the scientific racism that still persist regarding athletics. 

In this manuscript we analyze the past two decades of sprint data and middle distance data.  With respect to 
the sprints we demonstrate that the global distribution of elite athletes is not in line with the racial 
hypothesis and also explain why the morphological and biomechanical diversity of elite athletes renders 
race-based ideas implausible. 

We build a regression model that shows how psychological factors significantly and identifiably 
influence world class athletes and apply a modified version of this framework to 1500m races 
of the past 20 years.   We show that the stereotype that North and East Africans are superior not 
only took deserved credit from athletes, it also handicapped British runners who ran much slower than 
before the publication of the racialist hypotheses! 

We are confident that this manuscript has strong scientific and social value and will contribute to the 
scholarly discourse on sports and race.  As a young track athlete influenced by the racial hypothesis 
in the Lancet almost 20 years ago, I think this would be the perfect place to publish this manuscript! 

Thank you for considering our manuscript for publication.  All of us eagerly await your response. 

Tade Souaiaia



